DSAP: Analyzing Bias Through Demographic Comparison of Datasets

In the last few years, Artificial Intelligence systems have become increasingly widespread. Unfortunately, these systems can share many biases with human decision-making, including demographic biases. Often, these biases can be traced back to the data used for training, where large uncurated datasets have become the norm. Despite our knowledge of these biases, we still lack general tools to detect and quantify them, as well as to compare the biases in different datasets. Thus, in this work, we propose DSAP (Demographic Similarity from Auxiliary Profiles), a two-step methodology for comparing the demographic composition of two datasets. DSAP can be deployed in three key applications: to detect and characterize demographic blind spots and bias issues across datasets, to measure dataset demographic bias in single datasets, and to measure dataset demographic shift in deployment scenarios. An essential feature of DSAP is its ability to robustly analyze datasets without explicit demographic labels, offering simplicity and interpretability for a wide range of situations. To show the usefulness of the proposed methodology, we consider the Facial Expression Recognition task, where demographic bias has previously been found. The three applications are studied over a set of twenty datasets with varying properties. The code is available at https://github.com/irisdominguez/DSAP.

==> data/datasets_preprocess.csv <==
Dataset,"Input size","Output size","Usable images (train/test)"
AffectNet,"$224 \times 224$","$224 \times 224$","$282,853/3,488$"
CAER-S,"$712 \times 400$","$224 \times 224$","$48,839/20,918$"
CK+,"$640 \times 490$","$224 \times 224$","$1,440/721$"
ExpW,Variable,"$224 \times 224$","$66,567/16,641$"
FER2013,"$48 \times 48$","$224 \times 224$","$26,474/3,307$"
FERPlus,"$48 \times 48$","$224 \times 224$","$26,135/3,262$"
GEMEP,"$181 \times 181$","$224 \times 224$","$2,316/501$"
iSAFE,"$1920 \times 1080$","$224 \times 224$","$22,686/4,230$"
JAFFE,"$256 \times 256$","$224 \times 224$",$172/41$
KDEF,"$562 \times 762$","$224 \times 224$","$3,909/980$"
MMAFEDB,"$48 \times 48$","$224 \times 224$","$85,896/15,873$"
MUG,"$896 \times 896$","$224 \times 224$","$58,208/12,446$"
NHFIER,"$224 \times 224$","$224 \times 224$","$4,026/988$"
Oulu-CASIA,"$320 \times 240$","$224 \times 224$","$8,500/1879$"
RAF-DB,Variable,"$224 \times 224$","$11,106/2,778$"
SFEW,"$720 \times 576$","$224 \times 224$",$757/358$

